Virtual element method for semilinear sine-Gordon equation over polygonal mesh using product approximation technique

In this paper, we employ the linear virtual element spaces to discretize the semilinear sine-Gordon equation in two dimensions. The salient features of the virtual element method (VEM) are: (a) it does not require explicit form of the shape functions to construct the nonlinear and the bilinear terms, and (b) relaxes the constraint on the mesh topology by allowing the domain to be discretized with general polygons consisting of both convex and concave elements, and (c) easy mesh refinements (hanging nodes and interfaces are allowed). The nonlinear source term is discretized by employing the product approximation technique and for temporal discretization, the Crank-Nicolson scheme is used. The resulting nonlinear equations are solved using the Newton's method. We derive a priori error estimations in $L^2$ and $H^1$ norms. The convergence properties and the accuracy of the virtual element method for the solution of the sine-Gordon equation are demonstrated with academic numerical experiments.

==> Example1_dt1by20_l2h1.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.85092\figurewidth,
height=0.75092\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmode=log,
xmin=0.1,
xmax=10,
xtick={0.1,   1},
xminorticks=true,
xlabel={Maximum edge size $h$},
ymode=log,
ymin=0.01,
ymax=10,
ytick={0.01,  0.1,    1},
yminorticks=true,
ylabel={Relative error in the $L^2$ norm and $H^1$ seminorm},
legend style={legend cell align=left,align=left,draw=white!15!black},
legend pos= outer north east
]
\addplot [color=red,solid,line width=1.1pt,mark=diamond,mark options={solid}]
  table[row sep=crcr]{%
0.96	0.34068\\
0.68	0.1611\\
0.3	0.074984\\
0.22	0.0350317\\
};
\addlegendentry{$L^2$ (Voronoi mesh)};

\addplot [color=blue,solid,line width=1.1pt,mark=square,mark options={solid}]
  table[row sep=crcr]{%
2.04	2.0863\\
1.02	0.71345\\
0.51	0.13299\\
0.255	0.073017\\
};
\addlegendentry{$L^2$ (Non-convex mesh)};

\addplot [color=black,solid,line width=1.1pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
2.56	1.8299\\
1.3	0.62373\\
0.671	0.14772\\
0.333	0.073208\\
};
\addlegendentry{$L^2$ (Distorted square)};

\addplot [color=red,dashed,line width=1.1pt,mark=diamond,mark options={solid}]
  table[row sep=crcr]{%
0.96	2.1151\\
0.68	1.4612\\
0.3	0.66002\\
0.22	0.47502\\
};
\addlegendentry{$H^1$ (Voronoi mesh)};

\addplot [color=blue,dashed,line width=1.1pt,mark=square,mark options={solid}]
  table[row sep=crcr]{%
2.04	5.3959\\
1.02	2.9341\\
0.51	1.2511\\
0.255	0.62827\\
};
\addlegendentry{$H^1$ (Non-convex mesh)};

\addplot [color=black,dashed,line width=1.1pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
2.56	4.8084\\
1.3	2.6629\\
0.671	1.2249\\
0.333	0.6166\\
};
\addlegendentry{$H^1$ (Distorted square)};

\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{%
0.333	0.0355\\
0.433	0.0355\\
0.433	0.0600227209191173\\
0.333	0.0355\\
};
\node[right, align=left, inner sep=0mm, text=black]
at (axis cs:0.373,0.030175,0) {$1$};
\node[right, align=left, inner sep=0mm, text=black]
at (axis cs:0.435598,0.0447342647567873,0) {$2$};
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{%
0.333	0.505355\\
0.533	0.505355\\
0.533	0.808871516516517\\
0.333	0.505355\\
};
\node[right, align=left, inner sep=0mm, text=black]
at (axis cs:0.413,0.42955175,0) {$1$};
\node[right, align=left, inner sep=0mm, text=black]
at (axis cs:0.536198,0.629796771771772,0) {$1$};
\end{axis}
\end{tikzpicture}%

==> Example1_k2dt1by100_l2h1.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.95092\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmode=log,
xmin=0.1,
xmax=10,
xtick={0.1,   1},
xminorticks=true,
xlabel={Maximum edge size $$h$$},
ymode=log,
ymin=0.0001,
ymax=1,
ytick={0.01,  0.1,    1},
yminorticks=true,
ylabel={Relative error in the $L^2$ norm and $H^1$ seminorm},
legend style={legend cell align=left,align=left,draw=white!15!black},
legend pos=south east
]
\addplot [color=red,solid,line width=1.1pt,mark=diamond,mark options={solid}]
  table[row sep=crcr]{%
0.96	0.0055351\\
0.68	0.0028424\\
0.3	0.00060259\\
0.22	0.0003908\\
};
\addlegendentry{$L^2$ (Voronoi mesh)};

\addplot [color=blue,solid,line width=1.1pt,mark=square,mark options={solid}]
  table[row sep=crcr]{%
2.04	0.10084\\
1.02	0.0235\\
0.51	0.0048534\\
0.255	0.0010869\\
};
\addlegendentry{$L^2$ (Non-convex mesh)};

\addplot [color=black,solid,line width=1.1pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
2.56	0.087532\\
1.3	0.010206\\
0.671	0.0038884\\
0.333	0.00080641\\
};
\addlegendentry{$L^2$ (Distorted square)};

\addplot [color=red,dashed,line width=1.1pt,mark=diamond,mark options={solid}]
  table[row sep=crcr]{%
0.96	0.11404\\
0.68	0.089302\\
0.3	0.045713\\
0.22	0.025858\\
};
\addlegendentry{$H^1$ (Voronoi mesh)};

\addplot [color=blue,dashed,line width=1.1pt,mark=square,mark options={solid}]
  table[row sep=crcr]{%
2.04	0.32379\\
1.02	0.2129\\
0.51	0.079971\\
0.255	0.039492\\
};
\addlegendentry{$H^1$ (Non-convex mesh)};

\addplot [color=black,dashed,line width=1.1pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
2.56	0.40331\\
1.3	0.14485\\
0.671	0.077724\\
0.333	0.039324\\
};
\addlegendentry{$H^1$ (Distorted square)};

\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{%
0.333	0.000355\\
0.433	0.000355\\
0.433	0.000632593042863105\\
0.333	0.000355\\
};
\node[right, align=left, inner sep=0mm, text=black]
at (axis cs:0.373,0.00030175,0) {$1$};
\node[right, align=left, inner sep=0mm, text=black]
at (axis cs:0.435598,0.000452322006594324,0) {$2.2$};
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{%
0.333	0.032505355\\
0.433	0.032505355\\
0.433	0.043391328058379\\
0.333	0.032505355\\
};
\node[right, align=left, inner sep=0mm, text=black]
at (axis cs:0.373,0.02762955175,0) {$1$};
\node[right, align=left, inner sep=0mm, text=black]
at (axis cs:0.435598,0.0391809439320583,0) {$1$};
\end{axis}
\end{tikzpicture}%
